End-to-End Pixel-Based Deep Active Inference for Body Perception and Action

We present a pixel-based deep active inference algorithm (PixelAI) inspired by human body perception and action. Our algorithm combines the free-energy principle from neuroscience, rooted in variational inference, with deep convolutional decoders to scale the algorithm to directly deal with raw visual input and provide online adaptive inference. Our approach is validated by studying body perception and action in a simulated and a real Nao robot. Results show that our approach allows the robot to perform 1) dynamical body estimation of its arm using only monocular camera images and 2) autonomous reaching to "imagined" arm poses in the visual space. This suggests that robot and human body perception and action can be efficiently solved by viewing both as an active inference problem guided by ongoing sensory input.

==> graphics/diagram.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{544.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38705234)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{diagram.pdf}}%
    \put(0.25757576,0.02479339){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7 x 10 x 16}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{diagram.pdf}}%
    \put(0.37327824,0.02479339){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{14 x 20 x 64}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{diagram.pdf}}%
    \put(0.62396694,0.02479339){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{28 x 40 x 16}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{diagram.pdf}}%
    \put(0.73415978,0.02479339){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{28 x 40 x 16}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{diagram.pdf}}%
    \put(0.84435262,0.02479339){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{28 x 40 x 16}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{diagram.pdf}}%
    \put(0.10399449,0.1838843){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{512 Neurons}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{diagram.pdf}}%
    \put(0.17975207,0.19077135){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{1120 Neurons}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{diagram.pdf}}%
    \put(0.49311295,0.02479339){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{14 x 20 x 64}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{diagram.pdf}}%
    \put(0.93561539,0.02479339){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{56 x 80 }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{diagram.pdf}}%
    \put(0.04683196,0.35123967){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{FC1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{diagram.pdf}}%
    \put(0.12258953,0.35123967){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{FC2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{diagram.pdf}}%
    \put(0.20936639,0.35123967){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{R}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{diagram.pdf}}%
    \put(0.29476584,0.35123967){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{UpConv1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{diagram.pdf}}%
    \put(0.42011019,0.35123967){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Conv1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{diagram.pdf}}%
    \put(0.54958678,0.35123967){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{UpConv2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{diagram.pdf}}%
    \put(0.66115702,0.35123967){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Conv2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{diagram.pdf}}%
    \put(0.77410468,0.35123967){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Dropout}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{diagram.pdf}}%
    \put(0.8815427,0.35123967){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{UpConv3}}}%
  \end{picture}%
\endgroup%

